LongForm: Effective Instruction Tuning with Reverse Instructions

Instruction tuning enables language models to more effectively generalize and better follow user intent. However, obtaining instruction data is costly and challenging. Prior work employs methods such as expensive human annotation, crowd-sourced datasets with alignment issues, and generating noisy examples via LLMs. We introduce the LongForm-C dataset, which is created by reverse instructions. We generate instructions via LLMs for human-written corpus examples using reverse instructions. First we select a diverse set of human-written documents from corpora such as C4 and Wikipedia; then we generate instructions for these documents via LLMs. This approach provides a cheaper and cleaner instruction-tuning dataset with natural output and one suitable for long text generation. Our models outperform 10x larger language models without instruction tuning on tasks such as story/recipe generation and long-form question answering. Moreover, LongForm models outperform prior instruction-tuned models such as FLAN-T5 and Alpaca by a large margin, and improve language understanding capabilities further. We publicly release our data and models: https://github.com/akoksal/LongForm.

==> additional_response_emnlp2024.txt <==

Thank you for your follow-up comments. We would like to clarify a few key points below:

Novelty and distinction from prior work: The key novelty of our reverse instruction approach lies in its utilization of existing human-written, high-quality, and most importantly, diverse corpora. This contrasts with alternatives like Self-Instruct, which relies on fully-synthetic data generation. Recent works [1] have shown that LLMs tend to generate less diverse texts than human-generated ones when producing synthetic data examples. 

In our paper, we demonstrate that the reverse instructions approach produces higher-quality examples during finetuning experiments, based on comparisons with Alpaca, which uses Self-Instruct to train the same base model as ours. Our results show more effective NLU and NLG performance than Alpaca, proving the effectiveness of reverse instructions over Self-Instruct.

Therefore, the distinction between our work and fully synthetic data generation, as well as the applicability of our work, is explained above. We acknowledge the relevance of works like [2, 3] and will update our paper to include [2] as well. By conditioning on corpus examples, the goal in [2] is to generate task-specific structured examples like NLI. Their main focus is to generate very structured classification or limited generation tasks such as NLI, Yes/No questions, or extractive QA (which has a few words as outputs). However, our work focuses on long-form generation. We observe that prior datasets, such as FLAN [4] and P3 [5], have primarily focused on classification or short generation tasks, similar to [2], and have demonstrated limited performance in NLG tasks. For more information, see lines 111-119 and Table 2 in our paper.

> Regarding the inclusion of WikiHow and StackExchange data:
While adding these datasets to our mixtures caused a slight performance drop in our OOD evaluation, we believe they can be beneficial for other types of long-form generation. The observed drop is minimal (≤1% relative drop for both NLU and NLG: see Table 5, 19.9 to 19.7, 35.5 to 35.2). Given that we propose this dataset especially for long-form answer generation, this mixture could prove useful **for tasks beyond our current OOD evaluation** (i.e., recipe generation and story generation). Prior work [6] has shown that incorporating WikiHow and StackExchange examples can lead to successful performance improvements in other instruction-following tasks. Thus, publicly releasing this structured data mixture may benefit future research in this area, as [6] has not released any datasets.

[1] J. Chen, Y. Zhang, B. Wang, W. X. Zhao, J.-R. Wen, and W. Chen, "Unveiling the Flaws: Exploring Imperfections in Synthetic Data and Mitigation Strategies for Large Language Models", Jun. 2024. https://arxiv.org/abs/2406.12397

[2] N. V. Nayak, Y. Nan, A. Trost, and S. H. Bach, "Learning to Generate Instruction Tuning Datasets for Zero-Shot Task Adaptation", Findings of the Association for Computational Linguistics: ACL. 2024. https://arxiv.org/abs/2402.18334

[3] Y. Chen, H. Jiang, X. Huang, S. Shi, and G. Qi, "DoG-Instruct: Towards Premium Instruction-Tuning Data via Text-Grounded Instruction Wrapping", May 2024. https://arxiv.org/abs/2309.05447

[4] Chung, H.W., Hou, L., Longpre, S., Zoph, B., Tay, Y., Fedus, W., Li, Y., Wang, X., Dehghani, M., Brahma, S. and Webson, A., 2024. Scaling instruction-finetuned language models. Journal of Machine Learning Research, 25(70), pp.1-53.

[5] Sanh, V., Webson, A., Raffel, C., Bach, S., Sutawika, L., Alyafeai, Z., Chaffin, A., Stiegler, A., Raja, A., Dey, M. and Bari, M.S., Multitask Prompted Training Enables Zero-Shot Task Generalization. In International Conference on Learning Representations.

[6] Zhou, C., Liu, P., Xu, P., Iyer, S., Sun, J., Mao, Y., Ma, X., Efrat, A., Yu, P., Yu, L. and Zhang, S., 2024. Lima: Less is more for alignment. Advances in Neural Information Processing Systems, 36.


==> emnlp_rebuttal.txt <==
R1 (S:3, E:3):

We thank the reviewer for the valuable comments.

We have included a new experimental setup to consider both concerns raised in
the “Reasons to Reject” section. 

We have introduced a new evaluation framework to evaluate the model’s ability to
follow length instructions. We examine Pearson's correlation between the
requested number of words/sentences in the instructions and the number of
generated words/sentences by the model. The results show that LongForm models
can follow length instructions both at the word and the sentence level. 

|                   | Word Level | Sentence Level |
|-------------------|------------|----------------|
| T0++              | 0.40       | -0.05          |
| Tk-Instruct       | 0.12       | 0.02           |
| Flan-T5           | 0.40       | 0.12           |
| Alpaca-LLaMA-7B   | **0.76***  | 0.45*          |
| OPT-30B           | 0.49*      | 0.10           |
| LongForm-T5-XL    | 0.48*      | 0.47*          |
| LongForm-OPT-6.7B | 0.70*      | 0.57*          |
| LongForm-LLaMA-7B | *0.73**    | **0.64***      |
** shows significant correlation with p-value<1e-3.*

Additionally, we examine the LongForm model’s performance with instructions
requesting shorter texts. We consider short test instructions requesting less
than 10 sentences. While LongForm models are capable of producing shorter texts,
it sometimes produces much longer texts than 10 sentences (up to 87 sentences)
in 10% of the time (9 out of 96 examples). While the majority cases (87 out of 
96 examples) follow length instructions quite well with significant 
correlation, those failure cases result in nonsignificant Pearson’s correlation 
scores (r=0.23) in overall short-text settings. Therefore, we can conclude that
LongForm’s ability to generate long texts harms its ability to follow length
instructions for short texts which may lead to overall performance drop in tasks
requiring short outputs. 

We should note that one of our main goals in this paper is to introduce a
long-form instruction tuning dataset since prior works such as BigBench and NIv2
provide instruction tuning datasets with short text generation and text
classification tasks. Therefore, possible performance drop of LongForm in
short-text generation can be easily overcome with mixing it with those
datasets.

We will update our paper accordingly in the camera ready version and include
these results.

R2 (S:2, E:3):

We thank the reviewer for the valuable comments. We will update our 
experimental setup following the suggestions.

> Extending metrics, and evaluating diversity and fluency. 

We agree that it is important to provide results with different metrics in 
addition to our comprehensive evaluation. Since we have limited resources for 
human evaluation, we could only perform human evaluation for the final 
generated data, LongForm-C (L518-L533, section 5.4). However, we have expanded
our evaluation from a single metric (METEOR) to other metrics such as BLEU, 
ROUGE, and Self-BLEU. We observe similar consistent patterns across all 
metrics. We have shared the average results of in-domain (LongForm-C), 
out-of-domain, and multilingual benchmarks below. LongForm models outperform 
other baselines both in terms of fluency (BLEU, ROUGE) and diversity 
(Self-BLEU) in all benchmarks. We will update our paper in the camera ready 
version to include these results to show robustness of our method.


|                   |   ROUGE-L |   BLEU   |   METEOR |   Self-BLEU |
|:------------------|----------:|---------:|---------:|------------:|
| T0++              |       8.6 |    0.0   |      5.9 |        0.02 |
| Tk-Instruct       |       9.2 |    0.0   |      6.0 |        0.02 |
| Flan-T5           |      16.0 |    0.1   |     12.5 |        0.04 |
| Alpaca-LLaMA-7B   |      20.4 |    1.8   |     15.2 |        0.10 |
| OPT-30B           |      13.4 |    2.1   |     12.3 |        0.18 |
| LongForm-T5-XL    |      26   |  **9.4** |     24.3 |    **0.19** |
| LongForm-OPT-6.7B |      27.1 |    8.8   |     24.2 |    **0.19** |
| LongForm-LLaMA-7B |  **27.6** |    8.8   | **24.8** |        0.16 |

IN-DOMAIN: Average results with ROUGE-L, BLEU, METEOR, and
Self-BLEU.
(Extension of Table 2)

|                   |   ROUGE-L |   BLEU  |   METEOR |   Self-BLEU |
|:------------------|----------:|--------:|---------:|------------:|
| T0++              |      14.4 |    0.3  |     10.9 |        0.07 |
| Tk-Instruct       |       9.4 |    0.0  |      6.3 |        0.04 |
| Flan-T5           |      14.5 |    0.2  |     10.6 |        0.07 |
| Alpaca-LLaMA-7B   |  **22.1** |    1.5  |     14.6 |        0.13 |
| OPT-30B           |      11.6 |    0.8  |     11.1 |        0.12 |
| LongForm-T5-XL    |      16.2 |    1.7  |     16.3 |        0.22 |
| LongForm-OPT-6.7B |      17.4 |    1.4  |     17.7 |    **0.27** |
| LongForm-LLaMA-7B |    *21.6* | **2.1** | **19.7** |       0.20  |

OUT-OF-DOMAIN: Average results with ROUGE-L, BLEU, METEOR, and Self-BLEU.
(Extension of Table 3)

|                   |   ROUGE-L |   BLEU   |   METEOR |   Self-BLEU |
|:------------------|----------:|---------:|---------:|------------:|
| T0++              |       1.8 |    0.0   |      1.8 |        0.12 |
| Tk-Instruct       |       1.9 |    0.0   |      0.8 |        0.01 |
| Flan-T5           |       4.3 |    0.0   |      2.4 |        0.08 |
| Alpaca-LLaMA-7B   |       7.7 |    0.1   |      4.9 |        0.14 |
| OPT-30B           |       5.8 |    0.0   |      4.5 |        0.07 |
| LongForm-T5-XL    |       5.8 |    0.4   |      6.9 |    **0.39** |
| LongForm-OPT-6.7B |      10.5 |    0.3   |      9.5 |        0.17 |
| LongForm-LLaMA-7B |  **10.7** |  **0.6** |  **9.7** |        0.18 |

MULTILINGUAL: Average results with ROUGE-L, BLEU, METEOR, and Self-BLEU.
(Extension of Table 4)

R3 (S:2, E:2):

> "The authors design a task making the LLMs to generate the source article 
from the pre-trained corpus following a generated instruction, and construct a 
dataset for this task."

We do *not* use LLMs to generate the source article. We use LLMs to generate 
instructions for a selected article/document from a corpus.

> Similarity to the Self-Instruct method.

There are substantial differences that contribute to the novelty and
effectiveness of LongForm. As we discussed in L105-L112 and L527-L533, the
Self-Instruct method generates both instructions **and outputs** using LLMs,
resulting in lower-quality (see L531-L533), less controllable data generation,
leading to the reduced performance (see Alpaca vs. LongForm in Tables 2/3/4).

An important distinction in our approach is the reverse instruction generation
process: we utilize corpus examples for the first time and subsequently generate
instructions. This methodology yields a higher quality instruction tuning
dataset and better performance. Moreover, our approach is also easily extendable
to different domains and languages in contrast to Self-Instruct.


> Unfair comparisons.

All baseline methods we used for comparison (except OPT-30B) involve instruction
tuning large language models, similar to our LongForm approach. While LongForm
uses models of sizes 3B-7B and a dataset of 24K training examples, other
baseline methods work with **larger** models (7B-11B sizes) and datasets that are
significantly **larger** in magnitude (52K-14M examples) for instruction tuning.
Despite this obvious disadvantage, we demonstrate the strength of our LongForm
approach by illustrating improvements across in-domain, out-of-domain, and
multilingual benchmarks. Our LongForm models outperform these baseline methods
even with smaller model sizes and significantly fewer training examples. We have
provided a detailed analysis of our method's robustness across various
benchmarks and metrics, which is further detailed in our response to Reviewer
X2d3.


> Private Note to the AC/SAC/PC in the Reviewer 3 column

Reviewer Ufm6's review demonstrates a limited grasp of our work, as shown by
their misconceptions about how our method works and the other baseline models 
in our comparative analysis. Their concerns about similarity to 
another method and unfair evaluations are not supported by the detailed 
evaluation in our paper and responses. Please evaluate this review considering 
its apparent limitations.

SUGGESTED REWRITE

Reviewer Ufm6's review misses the key novelty of our
approach: while prior work generates *input* and *output*
using LLMs, we only generate the *input*. The output is
natural (high-quality) output extracted from a corpus. Our
experimental results demonstrate the superiority of this
novel approach.

Thus, reviewer Ufm6's concerns about similarity to another
method and unfair evaluations are not supported by the
detailed evaluation in our paper and responses. Please
evaluate this review considering its apparent limitations.




> Private Note to the AC/SAC/PC

Unfortunately, the following paper by Meta was published on Aug 14 on
arxiv

https://arxiv.org/abs/2308.06259

This paper makes the same core contribution as we do in our
prior work: it generates the input through LLMs while using
as the output (high-quality) human-written text (i.e., not
LLM-generated).

Thanks to Meta's public relations capabilities, this arxiv
paper has generated a lot of buzz. If our paper does not get
accepted, then our important new paradigm for training LLM
generation models will only be credited to Meta, not to an
ACL community paper.

We kindly request that the value of our submission be
preserved allowing important work like ours to be
acknowledged through the regular ACL community channels
(i.e., submission to an ACL conference).

We have addressed all key points of criticism in our
response, so that we feel acceptance in the modified form is
justified.


==> errors-emnlp2023.json <==
{}

==> longform_acl_response.txt <==
Reviewer DgSc (3):
Title: Additional Ablation Study

We thank the reviewer for the valuable comments.

> Ablation study
We have performed a new experimental setup to address this concern. We trained three LLaMA-7B models following the setup in Section 5.3: 1) One with all subsets (NLP+RI+SC), 2) One without structured corpora examples (NLP+RI), and 3) One without Reverse Instructions, using only NLP Tasks (NLP).

When the SC subset is removed, we even observe a slight improvement in NLU and NLG. However, when the RI subset is removed, NLU slightly drops, and NLG significantly drops by 31.7%. This demonstrates that the longform performance improvement is primarily due to the reverse instructions subset, rather than the SC or NLP subsets. The ablation validates the effectiveness of our proposed reverse instructions method.

|                         | NLU  | NLG  |
|-------------------------|------|------|
| LLaMA-7B: NLP + RI + SC | 35.2 | 19.7 |
| LLaMA-7B: NLP + RI      | 35.5 | 19.9 |
| LLaMA-7B: NLP           | 35.4 | 13.6 |

> Transfering Reverse Instructions to domains with more noise
Even though C4 is a comparatively clean corpus, we apply additional filtering
with Reddit upvotes following GPT-2 [0]. In other noisy domains, additional
filtering could be done by few-shot in-context-learning examples via LLMs.
Alternatively, LLMs can be used to rewrite the noisy corpus examples similar to
TeGit [1].

[0]: Radford, A., Wu, J., Child, R., Luan, D., Amodei, D. and Sutskever, I., 2019. Language models are unsupervised multitask learners. OpenAI blog, 1(8), p.9.
[1]: Chen, Yongrui, Haiyun Jiang, Xinting Huang, Shuming Shi, and Guilin Qi. "Tegit: Generating high-quality instruction-tuning data with text-grounded task design." arXiv preprint arXiv:2309.05447 (2023). https://arxiv.org/abs/2309.05447.

==========================================
Reviewer 57Cp (2.5):
Title: Breakthrough

> "The core innovation appears to be an iteration rather than a breakthrough."
In this work, we propose Reverse Instructions to effectively use corpus examples
in instruction-following tasks that require longform outputs. The current
experimental setup (including the dataset and prompts) shows significant
improvements over prior work.

We believe that:
1. Dismissing any paper because the method is "not a breakthrough" is not a good
argument.
2. Our synthetic data generation pipeline, reverse instructions, is a novel
approach which outperforms prior methods.


==========================================
Reviewer GAH9 (3):

Title: LIMA is not replicable and has a human-annotated dataset

We thank the reviewer for the valuable comments.

We will update the camera-ready version to include more recent papers such as
LIMA [2] and Dolly 2.0 [3], instruction tuning dataset in the related work
section.

One of the strongest and most impactful approaches to synthetic data generation
is Alpaca (Self-Instruct [4]), and we compare against it in our paper. The other
approach is the FLAN dataset, which reformulates many NLP tasks, and we also
compare against both FLAN-T5 and a LLaMA model finetuned with the FLAN dataset.

On the other hand, LIMA (while being an impactful work) is based on human
annotation similar to Dolly, which is out of the scope of this paper. (Even if
it were in the scope of the paper, they did not release their model or datasets
and only released win-rates in their paper to evaluate the performance.)

[2] Zhou, C., Liu, P., Xu, P., Iyer, S., Sun, J., Mao, Y., Ma, X., Efrat, A., Yu, P., Yu, L. and Zhang, S., 2024. Lima: Less is more for alignment. Advances in Neural Information Processing Systems, 36. https://openreview.net/forum?id=KBMOKmX2he
[3] Conover, M., Hayes, M., Mathur, A., Xie, J., Wan, J., Shah, S., Ghodsi, A.,Wendell, P., Zaharia, M., Xin, R., 2023. Free Dolly: Introducing the World's First Truly Open Instruction-Tuned LLM. https://www.databricks.com/blog/2023/04/12/dolly-first-open-commercially-viable-instruction-tuned-llm
[4] Wang, Y., Kordi, Y., Mishra, S., Liu, A., Smith, N.A., Khashabi, D. and Hajishirzi, H., 2023, July. Self-Instruct: Aligning Language Models with Self-Generated Instructions. In Proceedings of the 61st Annual Meeting of the Association for Computational Linguistics. https://aclanthology.org/2023.acl-long.754/
==========================================
Reviewer 9gAk (1.5):

Title: Clarifying Incorrect Assumptions

We think the reviewer has many inaccuracies and factual errors in their review:

> "such as T5 and OPT, are not the latest LLMs."
One of our baselines, FLAN-T5 [5], is still one of the strongest models in NLU
with 55.1 accuracy on MMLU, outperforming LLaMA-v2 [6] 13B with 54.8 and 7B with 45.3.

> "The authors only compared one baseline using LLaMA as the base model, which
is Alpaca."
No, we also trained LLaMA with the FLAN collection (see Table 4).

> "Based on my understanding of the C4 data, the quality of random C4 data is
not high enough. Even if high-quality instructions can be generated directly
from C4, it cannot guarantee the quality of the answers."
We did not randomly select examples from C4. We applied additional filtering
based on Reddit scores (similar to GPT-2) and selected examples via k-means (see
Data Selection in 3.1). Morever, even if the assumption that our C4 selection is
noisy was correct, the Reverse Instructions method still significantly
outperforms prior baselines.

> "The authors lack comparison with some key works, such as LIMA (less is more
for alignment). LIMA achieved excellent results using very few structured
examples."
We propose a synthetic dataset creation method and compare our approach with
prior alternatives: Alpaca (Self-Instruct [4]) and FLAN-T5 (NLP Task
Reformulation). On the other hand, LIMA [2] is a carefully-designed
human-annotated dataset.
Even if we want to include LIMA in the experiments, LIMA did not release any
models nor datasets. They also did not report any numbers on their evaluation
except the win-rate. There is no way to compare experiments with LIMA.

> Ablation study
We have performed a new experimental setup to address this concern. We trained three LLaMA-7B models following the setup in Section 5.3: 1) One with all subsets (NLP+RI+SC), 2) One without structured corpora examples (NLP+RI), and 3) One without Reverse Instructions, using only NLP Tasks (NLP).

When the SC subset is removed, we even observe a slight **improvement** in NLU and NLG. However, when the RI subset is removed, NLU slightly drops, and NLG significantly drops by 31.7%. This demonstrates that the longform performance improvement is primarily due to the reverse instructions subset, rather than the SC or NLP subsets. The ablation validates the effectiveness of our proposed reverse instructions method.

|                         | NLU  | NLG  |
|-------------------------|------|------|
| LLaMA-7B: NLP + RI + SC | 35.2 | 19.7 |
| LLaMA-7B: NLP + RI      | 35.5 | 19.9 |
| LLaMA-7B: NLP           | 35.4 | 13.6 |

[2] Zhou, C., Liu, P., Xu, P., Iyer, S., Sun, J., Mao, Y., Ma, X., Efrat, A., Yu, P., Yu, L. and Zhang, S., 2024. Lima: Less is more for alignment. Advances in Neural Information Processing Systems, 36. https://openreview.net/forum?id=KBMOKmX2he
[4] Wang, Y., Kordi, Y., Mishra, S., Liu, A., Smith, N.A., Khashabi, D. and Hajishirzi, H., 2023, July. Self-Instruct: Aligning Language Models with Self-Generated Instructions. In Proceedings of the 61st Annual Meeting of the Association for Computational Linguistics. https://aclanthology.org/2023.acl-long.754/
[5] Chung, H.W., Hou, L., Longpre, S., Zoph, B., Tay, Y., Fedus, W., Li, Y., Wang, X., Dehghani, M., Brahma, S. and Webson, A., 2022. Scaling instruction-finetuned language models. arXiv preprint arXiv:2210.11416. https://arxiv.org/abs/2210.11416.
[6] Touvron, H., Martin, L., Stone, K., Albert, P., Almahairi, A., Babaei, Y., Bashlykov, N., Batra, S., Bhargava, P., Bhosale, S. and Bikel, D., 2023. Llama 2: Open foundation and fine-tuned chat models. arXiv preprint arXiv:2307.09288. https://arxiv.org/abs/2307.09288.

==========================================
> Private note to AC/SAC
Title: Limitations in Two Reviews
Reviewer 57Cp stated that the main weakness of the paper is "The core innovation
appears to be an iteration rather than a breakthrough". We believe that
dismissing the paper as "not a breakthrough" is a very subjective and shallow
criticism.

Reviewer 9gAk’s review demonstrates a limited grasp of our work, making many
incorrect assumptions without reading our paper in-depth and resulting in a
quite low score of 1.5. The reviewer incorrectly indicates that:
- "A random selection is made from the C4 corpus.": This is not true. We applied
Reddit-based filtering (similar to GPT-2) with additional k-means clustering
based on BERT embeddings.
- "Comparison with LIMA is needed.": We propose a way of creating a cheaper
dataset using synthetic data. However, LIMA is a human-annotated dataset, and
they did not publicly release any models, datasets, or even comparable results
in their paper (they only shared win-rates with selected models).
- "LLaMA models are only used with Alpaca.": This is incorrect; we also trained
a LLaMA model with the FLAN dataset (see Table 4).

Please evaluate these reviews while considering their apparent limitations.


==> longform_rebuttal_emnlp2024.txt <==
Reviewer xpfJ (Overall Score: 4, Confidence: 5):
We thank you for your in-depth evaluation and valuable feedback in ARR cycles.
We will incorporate your suggestions, including the missing citations and typo
corrections, in the camera-ready version of our paper.

Reviewer RyyP (Overall Score: 2.5, Confidence: 3):
We thank the reviewer. Regarding the prior work:

MM-Instruct was published on June 28, 13 days after the ARR deadline. Bonito is
an extension of reverse instructions, applying rewriting of unannotated texts
similar to "Tegit: Generating high-quality instruction-tuning data with
text-grounded task design" as referenced in the paper. We will explicitly
highlight the differences between these approaches and ours in the camera-ready
version.

We acknowledge the challenges in evaluating long text generation. While this is
an important issue, it is beyond the scope of our current work. To demonstrate
our approach's effectiveness, we have evaluated various NLU tasks in addition
to generation tasks.

We will address the typos you've pointed out in our camera-ready version.

Reviewer GAqv (Overall Score: 3, Confidence: 4):
We thank the reviewer for their thoughtful comments. We'd like to address
several key points:

Q: How does your work differ from Self-Instruct, and did you compare with it?
Our work differs significantly from Self-Instruct. While Self-Instruct
generates entirely synthetic data using few-shot prompts, we leverage existing
high-quality, human-written content. Recent research, such as "Unveiling the
Flaws: Exploring Imperfections in Synthetic Data and Mitigation Strategies for
Large Language Models" has shown that fully synthetic data often leads to
non-diverse, repetitive examples. Our method, based on existing corpora
examples, avoids these pitfalls. We directly compare our approach with
Self-Instruct via Alpaca, demonstrating better performance across multiple
metrics.

Q: Why include SC in the training data if NLP+RI+SC performs lower than NLP+RI?
Although NLP+RI+SC performs slightly worse than NLP+RI, we include SC in the
training data because the current results show less than a 1% relative drop,
and it may benefit future work.

Q: RI only results?
We'll update our camera-ready version to include RI-only results, as we can't
report new results during the rebuttal phase.

Q: What's the source of improvement from SC?
The improvement likely stems from the high-quality StackExchange and WikiHow
datasets it includes. As shown in the LIMA paper ("LIMA: Less Is More for
Alignment"), models trained on these sources produce high-quality outputs
which is consistent with our results.

We appreciate your suggestion to move the data quality section earlier in the
paper and will consider this in our revision.

Private Note to the AC/SAC/PC:
Reviewer RyyP has requested a comparison of our results with MM-Instruction,
which was published on arXiv on June 28, 2024 -- 13 days **after** the ARR
submission deadline. This is one of the main major weaknesses they mentioned, 
and it seems unfair and unreasonable considering the timeline. Additionally, the
reviewer's familiarity with such recent work and their insistence raise
concerns about a potential conflict of interest. They may be closely associated
with the referenced research. We kindly request that you consider these factors
when evaluating Reviewer RyyP's comments.

==> rebuttal_arr_apr15.txt <==
Reviewer YTqS (3):
We thank the reviewer for the valuable comments.

1. Regarding the NLU performance: The main goal of LongForm is to improve the
longform generation capabilities of LLMs. This dataset should be considered
complementary to existing NLU-oriented datasets. Furthermore, when combined 
with NLU-specific datasets (e.g., FLAN, SuperNaturalInstructions), it further 
improves the NLU performance by 6.3% relative improvement.

2.a. Necessity of Reverse Instructions: Fully synthetic data generation suffers 
from diversity issues, as mentioned in prior work [https://arxiv.org/abs/2306.11644, https://arxiv.org/abs/2305.07759]. The Reverse 
Instructions approach could be easily adapted to diverse and low-resource 
domains (e.g., legal, biomedical, etc.) and even low-resource languages, while 
LLMs struggle with that. The effectiveness of Reverse Instructions is also 
shown through the comparisons of Alpaca (fully synthetic dataset) and LongForm 
in Table 3, with a relative 34.9% improvement in METEOR.

2.b. Newer Models: We used LLaMA-1 to have a fair comparison with Alpaca. 
However, we plan to include further studies in the camera-ready version to 
address these questions: We will repeat the NLU/NLG performance comparison in 
Table 4 in §5.3 with recent models, including Mistral and LLaMA2.



Reviewer Pdzz (2.5):

We thank the reviewer for their comments.

> The concern is whether the collection and selection basically introduced much 
knowledge to get the model competitive in the test datasets, rather than 
improved the instruction following ability. Can the authors address this 
concern?

We have already explained our data selection algorithm in §3.1. We have not 
explicitly selected any corpus examples such as recipes, short stories, or 
ELI5-type questions.

> If the diversity is important, why not include RGen, ELI5, and WP for 
instruction generation?

In product-like systems, these datasets would be included,
yes. However, to be able to show the effectiveness of
Reverse Instructions, we excluded these tasks.  This allows
us to evaluate cross-task performance (since the excluded
tasks are unseen). In this regard, we follow the practice in
the literature, such as with FLAN-T5.

> Avg in Table 2 is biased to the tasks whose metric values are big such as 
BEA-GEC, especially when some benchmarks such as BigBench were not designed for 
the purpose. Can the authors address this concern? 

Table 2 already provides subset performance as well. As it can be seen, 
LongForm outperforms prior models on the subsets.

> we have a lot of open-source large instruction tuning datasets available (e.
g., ShareGPT, UltraChat, TULU, WizardLM).

These are mostly distilled datasets (e.g., ShareGPT) or combinations of 
existing datasets (e.g., TULU). Our proposal challenges purely synthetic 
datasets such as Alpaca to show that grounded instructions are more successful. 
We will include these papers in the Related Work section in the camera-ready 
version.

> The metrics such as METEOR are fragile to evaluate the long-form text 
generation tasks. For example, if one collects an additional reference of the 
same quality as the only ground-truth, how would the score of the additional 
reference be look like?

The limitation of automated evaluation metrics in text generation is a 
well-known issue. That's why we have included results from NLU and human 
evaluation of our dataset. We choose METEOR as our main metric as it exhibits 
higher human correlation (Sharma et al., 2017; Chen et al., 2022).

> Would hallucination be a problem when the synthetic data was created 
automatically without manual inspection? 

Hallucination in synthetic data generation could be an important research 
question. We believe that our approach is more resistant to hallucination 
issues since the generation is grounded on a human-written, high-quality corpus 
example. However, it could be a significant problem for fully synthetic data 
generation.


Reviewer bpU3 (3.5):

We thank the reviewer for the valuable comments. We will update the camera-ready version accordingly.


> I appreciate the wide coverage of the current LLMs being trained and 
evaluated. But one concerning is that current work does not include any LLMs 
showing up in the past 12 months like Mistral and Llama2. I think adding these 
experiments would make this work even more convincing.

We used LLaMA-1 and T5 to have fair comparisons with Alpaca and FLAN-T5. 
However, we plan to include further studies in the camera-ready version to 
address this question: We will repeat the NLU/NLG performance comparison in 
Table 4 in §5.3 with recent models, including Mistral and LLaMA2.


> Scaling data experiments:

Scaling data experiments would definitely be an interesting experiment. 
However, due to computational limitations and API costs, we were not able to 
expand it further. We plan to release our code for reverse instructions, and we 
hope that future work will extend this further.

> I would suggest adding more analysis on the properties/advantages of the 
curated data such as the high-quality nature by comparing it to other 
constructed instruction-tuning data like 1000 human-annotated data from LIMA. 
(Since the contents in Wikipedia and Stakoverflow are written by human).

LIMA has not shared any public dataset, therefore we cannot analyze their 
dataset further. However, we will perform a similar analysis to "§3.4. Dataset 
Analysis" on the Dolly human-annotated instruction tuning dataset in the 
camera-ready version.


